Thick gas discs in faint dwarf galaxies

We determine the intrinsic axial ratio distribution of the 'gas' disks of extremely faint M_B > -14.5 dwarf irregular galaxies. We start with the measured (beam corrected) distribution of apparent axial ratios in the HI 21cm images of dwarf irregular galaxies observed as part of the Faint Irregular Galaxy GMRT Survey (FIGGS). Assuming that the disks can be approximated as oblate spheroids, the intrinsic axial ratio distribution can be obtained from the observed apparent axial ratio distribution. We use a couple of methods to do this, and our final results are based on using Lucy's deconvolution algorithm. This method is constrained to produce physically plausible distributions, and also has the added advantage of allowing for observational errors to be accounted for. While one might a priori expect that gas disks would be thin (because collisions between gas clouds would cause them to quickly settle down to a thin disk), we find that the HI disks of faint dwarf irregulars are quite thick, with mean axial ratio <q> ~ 0.6. While this is substantially larger than the typical value of ~ 0.2 for the 'stellar' disks of large spiral galaxies, it is consistent with the much larger ratio of velocity dispersion to rotational velocity (sigma/v_c) in dwarf galaxy HI disks as compared to that in spiral galaxies. Our findings have implications for studies of the mass distribution in and the Tully - Fisher relation for faint dwarf irregular galaxies, where it is often assumed that the gas is in a thin disk.

==> readme.txt <==
This file contain information regarding the paper "Thick gas disks in faint dwarf galaxies".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Ayesha Begum and Igor D. Karachentsev.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25719261

Comments: 5 pages, 4 figures.

The compressed file "axratfiggser.tar.gz" contains the following files:

 readme.text            this file
 mn2e.cls               MNRAS document class file
 mn2e.bst               MNRAS Bibliography style file
 figgs_axisratio_er.tex TEX file of the paper
 nnphi.ps               Figure 1 in the paper
 nnpsi.ps               Figure 2 in the paper
 prophi.ps              Figure 3 in the paper
 propsi.ps              Figure 4 in the paper

